Invariant relativistic kinematics: Phase space triangulation

The calculation of particle decay widths and scattering cross sections naturally decomposes into a quantum mechanical amplitude and a relativistic phase space (PS). This PS can be formulated in terms of parallelotopes providing frame independent invariants. We demonstrate how these invariants are related to frame dependent observables such as momenta, energies, and angles between particles. Furthermore, we derive expressions for n-dimensional PSs featuring simple integration limits that are particularly well suited for an analytical treatment. To that end we develop a pictorial description using PS diagrams that allow to straightforwardly identify the optimal set of integration variables for arbitrary n.

==> graphics/five-body-distribution-2.pgf <==
\begin{tikzpicture}
\begin{axis}[
  three panels,
  xlabel=$\flatfrac{\m_{abc}}{m_{abcde}}$,
  ylabel=$f_5^3$,
  domain=0:1,
  samples=100,
]
\addplot+[const plot mark mid,
  x filter/.code={\pgfmathparse{#1/100}},
  y filter/.code={\pgfmathparse{#1*100}},
] table {five-body-decay-width.tsv};
\addplot{72*x^3*(1-x^4+4*x^2*ln(x))};
\end{axis}
\end{tikzpicture}


==> graphics/five-body-distribution-3.pgf <==
\begin{tikzpicture}
\begin{axis}[
  three panels,
  xlabel=$\flatfrac{\m_{abcd}}{m_{abcde}}$,
  ylabel=$f_5^4$,
  domain=0:1,
  samples=100,
]
\addplot+[const plot mark mid,
  x filter/.code={\pgfmathparse{#1/100}},
  y filter/.code={\pgfmathparse{#1*100}},
] table {five-body-cross-section-4.tsv};
\addplot{24 *x^5 *(1 - x^2)};
\end{axis}
\end{tikzpicture}


==> graphics/four-body-distribution-1.pgf <==
\begin{tikzpicture}
\begin{axis}[
  three panels,
  xlabel=$\flatfrac{\m_{ab}}{m_{abcd}}$,
  ylabel=$f_4^2$,
  domain=0:1,
  samples=100,
]
\addplot+[
  const plot mark mid,
  x filter/.code={\pgfmathparse{#1/100}},
  y filter/.code={\pgfmathparse{#1*100}},
] table {four-body-decay-width-2.tsv};
\addplot{12*x*(1-x^4+2*x^2*ln(x^2))};
\end{axis}
\end{tikzpicture}


==> graphics/four-body-distribution-2.pgf <==
\begin{tikzpicture}
\begin{axis}[
  three panels,
  xlabel=$\flatfrac{\m_{abc}}{m_{abcd}}$,
  ylabel=$f_4^3$,
  domain=0:1,
  samples=100,
  legend pos=north west
]
\addplot+[
  const plot mark mid,
  x filter/.code={\pgfmathparse{#1/100}},
  y filter/.code={\pgfmathparse{#1*100}},
] table {four-body-decay-width.tsv};
\addplot{12 * x^3 * (1 - x^2)};
\end{axis}
\end{tikzpicture}


==> graphics/three-body-distribution.pgf <==
\begin{tikzpicture}
\begin{axis}[
  three panels,
  xlabel=$\flatfrac{\m_{ab}}{m_{abc}}$,
  ylabel=$f_3^2$,
  domain=0:1,
  samples=100,
]
\addplot+[
  const plot mark mid,
  x filter/.code={\pgfmathparse{#1/10000}},
  y filter/.code={\pgfmathparse{#1*10000}},
] table {four-body-cross-section.tsv};
\addplot {4 * x * (1 - x^2)};
\end{axis}
\end{tikzpicture}

